L-band Integral Field Spectroscopy of the HR 8799 Planetary System

Understanding the physical processes sculpting the appearance of young gas-giant planets is complicated by degeneracies confounding effective temperature, surface gravity, cloudiness, and chemistry. To enable more detailed studies, spectroscopic observations covering a wide range of wavelengths is required. Here we present the first L-band spectroscopic observations of HR 8799 d and e and the first low-resolution wide bandwidth L-band spectroscopic measurements of HR 8799 c. These measurements were facilitated by an upgraded LMIRCam/ALES instrument at the LBT, together with a new apodizing phase plate coronagraph. Our data are generally consistent with previous photometric observations covering similar wavelengths, yet there exists some tension with narrowband photometry for HR 8799 c. With the addition of our spectra, each of the three innermost observed planets in the HR 8799 system have had their spectral energy distributions measured with integral field spectroscopy covering $\sim0.9$ to $4.1~\mu\mathrm{m}$. We combine these spectra with measurements from the literature and fit synthetic model atmospheres. We demonstrate that the bolometric luminosity of the planets is not sensitive to the choice of model atmosphere used to interpolate between measurements and extrapolate beyond them. Combining luminosity with age and mass constraints, we show that the predictions of evolutionary models are narrowly peaked for effective temperature, surface gravity, and planetary radius. By holding these parameters at their predicted values, we show that more flexible cloud models can provide good fits to the data while being consistent with the expectations of evolutionary models.

==> Arxiv submission/referee_comments.txt <==
We thank the referee for their careful reading and positive review of
our manuscript. Below we outline how we have updated the text in
response to each of the concerns raised.

>> Abstract:
>> 1/ Line 15-17 "Here we present the first L-band spectroscopic
>> observations of HR 8799 d and e and the first low-resolution wide
>> bandwidth L-band spectroscopic measurements of HR 8799 c." Do you
>> maybe mean the first "the first L-band spectroscopic observations of
>> HR 8799 e and the first low-resolution wide bandwidth L-band
>> spectroscopic measurements of HR 8799 c and d"? Figure 6 shows that
>> both HR8799cd have narrow band measurements from Skemer et al.  2014.

We thank the referee for their attention to detail. We would like to
distinguish between spectroscopy and narrow band photometry. Planet
c has been targeted for spectroscopic observations within the L-band by
Janson et al. 2010 and Wang et al. 2018.  We now explicitly cite these
works in the introduction, consistent with the reviewers suggestion to
add detail to that section.

The text now reads:
    In this paper, we present the first L-band spectroscopy of
    HR~8799~d, and e.  For HR~8799~c some previous spectroscopic
    observations exist at these wavelengths, including the early work of
    \citet{Janson2010} presenting three spectral channels covering
    a small range of the atmospheric window, and the high-resolution
    work presented by \citet{Wang2018}. We present the first broadband
    low-resolution spectroscopy of HR~8799~c in the L-band.
    

>>
>> Section 1. - Introduction 2/ The introduction is good, but remains
>> fairly general. Given the focus of this work, a more thorough review
>> of the literature on the atmospheres and the clouds of the HR8799
>> planets could be useful. This should probably include Bonnefoy 2016
>> ( https://ui.adsabs.harvard.edu/abs/2016A%26A...587A..58B/abstract
>> ) and Greenbaum 2018
>> ( https://ui.adsabs.harvard.edu/abs/2018AJ....155..226G/abstract) for
>> example.  Additionally, this work emphasizes the use of evolutionary
>> models to constrain atmospheric parameters that are otherwise subject
>> to systematics (ie small radii problem). My impression is that this
>> idea has been used before, so it could be beneficial to highlight
>> past work on the topic and the specificities of the approach taken
>> here. For example, Rajan et al. 2017
>> ( https://ui.adsabs.harvard.edu/abs/2017AJ....154...10R/abstract)
>> used evolutionary models to constrain the radius of 51 Eridani b:
>> "E.g. In an attempt to circumvent this issue, while modeling the SED
>> we adopted a Bayesian prior probability density function for the
>> radius in the form of a Gaussian centered on the expected radius from
>> evolutionary models (green line in Figure 12), with the width chosen
>> to include the radius of Jupiter."
>>
We added to the introduction to address these concerns.

To emphasize earlier work on the HR~8799 planets, the text now reads:
    Even so, model fits to data are plagued by degeneracies between
    temperature, gravity, cloudiness, and chemistry
    \citep[see][]{Currie2014}. Cloud structure in particular is
    confounding because of the complex physics governing cloud formation
    (and dissipation) and because of the number of parameters needed to
    describe them, including cloud thickness, cloud coverage
    (patchy/homogeneous), cloud particle size distribution, and cloud
    composition, amongst others. \textbf{For the HR~8799 planets in
    particular, models with either homogeneous cloud coverage and small
    grain size \citep[e.g.,][]{Bonnefoy2016, Greenbaum2018} or patchy
    cloud models \citep[e.g.,][]{Skemer2014} can provide reasonable fits
    to the data.} 

and further down:
    \textbf{Many previous studies have appealed to evolutionary models
    to constrain their atmospheric modeling efforts
    \citep[e.g.,][]{Barman2011a, Marley2012, Rajan2017, Brock2021}. In
    Section \ref{sec:discussion} we develop a Monte Carlo approach to
    generating quantitative priors for atmospheric model fitting. This
    approach incorporates the details of constraints on system
    parameters such as age, mass, and luminosity, and results in priors
    that can be directly tied to different evolutionary models.}

    \textbf{For the HR~8799 planets, we point out that the luminosity of
    each, with such broad spectroscopic coverage, is tightly constrained
    ---depending little on the choice of well-scaled atmospheric model
    used to interpolate between observations and extrapolate beyond
    them. We use this luminosity together with constraints on system age
    and planet masses, to show that the predictions of hot-start
    luminosity models are narrowly peaked in effective temperature,
    surface gravity, and radius.}

Reviewer:
>> Section 2. - Observations and data reduction 3/ Lines 170-173:
>> "Additionally, since the dgvAPP360 response is tip/tilt invariant,
>> and because our thermal-IR exposure times are short, we are able to
>> increase contrast with post-processing shift and add techniques" This
>> sentence is somewhat unclear to me. What are the limiting noise
>> terms? Are quasi-static speckles not an issue? They generally don't
>> disappear when combining images.

In this section we state the advantages of using a dgvAPP360 coronagraph
that are properties of pupil plane coronagraphs. The two main advantages
are 1) we don't suffer from a worse coronagraphic performance when there
is a drift in the star location and 2) we know the location of the star
during the observing sequence very well, so we can better stack frames.
The first advantage results in less (quasi-static) speckles near the
star when the star moves compared to focal-plane coronagraphs, the
second advantage helps with the thermal background related photon noise.
Both were not well explained in the previous paragraph. We changed it in
the manuscript to: 
    "Since the dgvAPP360 response is tip/tilt invariant, drifts in the
    PSF location during observing do not result in a loss of
    performance, i.e. dark zone contrast. Additionally, the location of
    the star is known in every frame. This is ideal because with our
    short thermal-IR exposure times we are able to increase contrast
    with post-processing shift and add techniques."

>>
>> 4/ Line 180: "as described below" Are you referring to section 2.3?
>> Please be explicit for easier reference. Additionally, it would help
>> if the "two instrument related issues" that are referenced here were
>> named since it seems unclear from the remainder of the manuscript
>> what these two issues are.

We changed "as described below" to "as described in Section 2.3".  We
changed the 'two issues' to one issue and rewrote section 2.3. The issue
and the rewrite are described in our commentary on referee comment 6.
And we added a sentence:
    "This issue is the movement of the stellar PSF and associated
    structures with respect to non-uniform thermal background."

>> Section 2.2 5/Lines 253-254: "Cubic interpolation was used on each
>> spectrum to extract the same wavelengths at each position"
>> A quadratic wavelength solution was mentioned before. Is it quadratic
>> or cubic, or maybe this refers to something else? Please clarify.
>>
We are grateful for the opportunity to clarify. The text now reads as
follows:
    "A quadratic wavelength solution, \textbf{mapping pixel position to
    wavelength}, was fit to each spectrum using the peak pixel for each
    narrowband wavelength filter image and the corresponding wavelength
    from a cryogenic filter trace. \textbf{Since each of the
    microspectra are not sampled in exactly the same way by the pixels
    of LMIRCam, in order to produce a spectral cube with constant
    wavelength at each slice}, cubic interpolation was used on each
    spectrum to extract the same wavelengths at each position."

>>
>> Section 2.3 6/ Line 269-285: This paragraph is a little confusing. Is
>> the issue that the background was assumed to be constant when
>> planning the observation, but it appeared to be temporally variable?
>> Concerning the flexure in the instrument as a possible culprit, note
>> that there is no flexure in Keck/NIRC2 but it also has significant
>> spatial and time variability of its background at L/M band.
>> Otherwise, it might help to clarify what is moving with respect to
>> what. I imagine there are different backgrounds (thermal background
>> from the different parts of the instrument, the telescope, and the
>> sky) and different potentially moving parts (detector, the lenslet
>> array, the pointing etc.). For example, what term is dominating the
>> background budget and which background ends up being variable? If
>> there is flexure, are the micro spectra moving on the detector and
>> complicating the spectral cube extraction?  On line 280, please be
>> more specific about "the aberrations discussed above". From lines
>> 180-185, the sky background is specifically referenced as being the
>> issue, but the sky background should be spatially uniform (although
>> time variable) so it is difficult to imagine how the PSF moving would
>> be a significant issue for its subtraction?

The paragraph is indeed a bit confusing. We will use this comment to
clarify section 2.3 and discuss how we modified it. 

First, a general remark about the thermal background. The thermal
background as seen by the ALES detector is spatially varying as
mentioned in the second-to-last paragraph of section 2.2 when discussing
the lenslet flat. The intensity of the background is also changing in
time. The spatial variations are scaling in time with the time
variability. The relative spatial variability is fixed. So this is
similar to the situation at Keck/NIRC2 as mentioned by the referee. 

We discuss the flexure (= movement of the lenslet array in the wheel)
because it seems it is a contributor to the movement of the stellar PSF
with respect to the spatial variations in the thermal background.
A possible second contributor is the atmospheric dispersion separating
the visible star that remains fixed by the AO, and the Thermal-IR star
which will move along the position of the star in the y direction.
Again, the relative intensity of the spatial variations in the thermal
background are stationary in time, so the mentioned 35 mas and 70 mas
movement of the stellar PSF in x and y is with respect to the thermal
background structures.

Now we can answer the question of the referee "Is the issue that the
background was assumed to be constant when planning the observation, but
it appeared to be temporally variable?" The issue is that the background
was assumed to be spatially constant (not temporally constant) when we
chose not to nod. Then the movement of the star would not have been an
issue. 

This brings us to the core problem that this data set has. Because the
thermal background is stable with respect to the detector (except for
intensity) while the star moves, any ADI procedure will not remove the
background properly.  Normally you would then remove the background
first, but we have (by observation design) a limited number of frames.
This is why we use the data reduction scheme as described in Fig. 1.
So, to remove the background with lower noise we use the science frames
as background, rather than the 99 frames.  This is possible because we
can also remove the stellar PSF, to estimate the background underneath
the star, and we can use time separation to remove the planet signal
from our background estimate. What you then get are background
subtracted, average star subtracted frames that could be used for ADI.

There are two additional problems with this approach. First, there are
structures co-moving with the star (see Fig 2). Second, there are still
static structures in the background (see Fig. 3). The second problem can
not be solved without solving the first problem.  For the first problem
we decide to just take them into account in our star model. To do this,
we subtract the 99 background frames from the science frames and average
them in time. We do get a clear structure on both sides of the star,
some speckles and a ghost (see Fig. 2). Then we can fit this model and
subtract it from every science frame.  This works well because the
additional structures all scale with the PSF intensity and are mostly
constant in time.  For the second problem we fit a 3rd order polynomial
to every row and column. 

From this perspective, we changed section 2.3 to clarify the points
mentioned above.


>>
>> 7/ Lines 301-304: "While these background frames introduce noise at
>> the planet locations, the background noise is much lower than the
>> stellar photon noise." I would suggest writing "the additional
>> background noise from the subtraction" since it is later said that
>> "the residuals at the locations of HR 8799 c and d are dominated by
>> the thermal background" (Line 430), which could seem inconsistent.
>>

We added the suggested line "the additional background noise from the
subtraction".  To reduce confusion we removed "While these background
frames introduce noise at the planet locations". 


>> 8/ Lines 324-325: "This method of background subtracting" => This
>> method of background subtraction
>>

We changed "This method of background subtracting" to "This method of
background subtraction"

>> 9/ Lines 324-327: "This method of background subtracting results in
>> cubes with a subtracted star and background, where the background is
>> calculated from the science frames themselves." It would help to
>> start the paragraph/section with this description, that the main idea
>> is to perform a background subtraction from the science frames
>> themselves.

The second paragraph in section 2.3 now clearly explains why the motion
in the stellar PSF and the limited number of background frames result in
our choice to use the science frames as background. We think that the
changes of section 2.3 will make it clear to the reader as well.


>> Additionally, a 30min selection criterion is used to avoid self-
>> subtraction, which is likely the self-subtraction of the planet
>> signal from the planet leaking into the background model. However,
>> given that the evolution of the paralactic angle is not constant,
>> would a criterion on the rotated angle (similar to ADI) or the
>> displacement of the planet not be better suited?

The authors agree that a constant change in parallactic angle could be
better suited. However, the evolution of the parallactic angle is close
to constant during the observations. When fitting a line through the
change of the parallactic angle in time, the largest deviation from this
line is 5 degrees for a single frame. For a 30 minute window, this is
similar. We calculate that three 30 minute windows have 24, 30, and 24
degrees change in time.  Therefore we argue that the impact of this
slightly less optimal approach is minimal.

We changed the text to: 
    "We note that the change of the parallactic angle with time during
    the observations is relatively constant, with 24, 30, and 24 degrees
    change in three 30 minute windows. From the time separated frames we
    calculate 10 PCA components."


>>
>> 10/ Lines 336-337: "While the improvement is less than what could be
>> expected from photon noise alone, [...]" This statement compares the
>> two methods of background subtraction. How is the expected
>> improvement calculated from photon noise alone? The difference
>> between the two methods appears to be the modeling of the time
>> variability of the background, which is not photon noise.
>>

Here we compare the background subtraction using a background estimate
from the (binned) science data with using only the 99 background frames.
As stated before, the reason we use the science data as background
estimate is that we have many more frames (1300 vs 99), which means that
we are less influenced by the photon noise related to the thermal
background. As stated in the paper, this method decreases the standard
deviation of the background by 10%. We regret creating confusion about
the time variability of the background, as this is not the reason of
using the science frames to calculate the background. 

We have rewritten Section 2.3 to clear up the confusion regarding the
background, see comment 6. We also removed "While the improvement is
less than what could be expected from photon noise alone" as it is
confusing. The result we focus on is the reduction in noise in the
background when using the science data background estimate.   


>> 11/ Lines 343-345: "structures are faint (1-10 counts) and originate
>> from the spectral cube extraction." Could you quickly describe what
>> aspects of the spectral extraction is causing the issue?

This line and the following sentences did not combine to communicate
effectively what we meant. We updated the text, which now reads as
follows:
    "originate from the way in which the ALES microspectra intersect the
    different channels of the LMIRCam detector"

>>
>> 12/ Lines 371-373: "The Gaussian has a standard deviation of 5 pixels
>> (FWHM = 11.8 pixels) and we mask the locations of the HR 8799 planets
>> and the star." How is the smoothed frame interpolated at the location
>> of the planet?

The masked values are not taken into account because we mask them to NaN
values. The code uses python astropy.convolution and it replaces the
values with the interpolated values. Because the FWHM is much larger
than the mask diameter, it should give a good average of the surrounding
background.

For clarification we changed the sentence to:
    "The Gaussian has a standard deviation of 5 pixels (FWHM = 11.8
    pixels) and we mask the locations of the HR~8799 planets and the
    star with NaN values.  These NaN values were interpolated over using
    Astropy.convolve \citep{astropy2013} to retrieve an estimate of
    global structures in the background inside the mask."

>>
>> Section 2.4. - Spectral extraction
>> 13/ Line 418 "BT-Settle" -> BT-Settl

We changed "BT-Settle" to "BT-Settl"

>>
>> 14/ Lines 383-386: "For each planet and each wavelength bin we
>> optimize the planet location and amplitude by evaluating the Hessian
>> at the planet location in a circular aperture with a diameter of
>> 7 pixels." If the planet position is fitted for in each wavelength
>> separately, the spectra could be biased by neighboring speckles
>> pulling the PSF model away from its true location. Can the position
>> of the planet be jointly estimated from the entire cube?

It is possible that speckles influenced the location of the PSF.
However, we find that the distribution of the retrieved locations has
a standard deviation of 0.4 pixels for HR 8799 c and d, and 0.6 pixels
in HR 8799 e.  The resulting flux loss for a PSF that is masked with
a circular aperture of 7 pixels with a shift of 0.6 pixels is around 8%.
We have added this to the manuscript in Section 2.5. We note that the
effect is larger for HR 8799 e, which is closest to the star. However,
this is smaller than the error bars in the retrieved flux calculated
from bootstrapping. Therefore, we don't think that estimating the planet
position for the entire cube will result in a significantly different
spectrum.

>>
>> Section 2.5 15/Final sensitivity (lines 426-445) and final spectra
>> (lines 448 -477) could belong to separate subsections.  I would
>> suggest moving lines 448 -477 to the previous subsection 2.4 as it is
>> the continuation of the spectral extraction.
>>

We switched lines 426-445 to be section 2.4, and the spectral extraction
to be section 2.5. This way we first mention the sensitivity and then go
on to the spectral extraction, which is now section 2.5 plus the
mentioned lines 448 -477. 

>> 19/ Appendix B does not appear to be referenced in the text, which
>> could be added in this section.

We now mention Appendix B in section 2.5

>> 16/ Lines 451-454: "Our ALES measurement of HR 8799 c is lower than
>> the narrowband photometry presented by Skemer et al. (2014) but with
>> overlapping uncertainties." I do not believe that the uncertainties
>> appear to be overlapping in the upper panel of Figure 6. The spectral
>> resolution of the two spectra is different so the error bars should
>> really be compared on the estimated broadband flux.  I suspect the
>> discrepancy is significant, which could indicate a flux calibration
>> issue with this work or Skemer 2014.  This comment also applies to
>> the comparison of the spectra of HR8799de with the literature values,
>> please make sure to compare error bars of quantities corresponding to
>> the same wavelength range.
>>
>> 17/ Lines 467-469: "In principle, narrow line emission (Br-alpha)
>> could experience some dilution in our measurements compared to the
>> narrowband photometry." This appears like an important caveat indeed,
>> which appears to make the previous statement about the tension with
>> the Currie et al 2014 HR8799e unwarranted.
>>
The reviewer is absolutely correct and we are grateful for the
opportunity to provide a more accurate comparison. We created subsection
2.6 and Table 1 to organize our more detailed treatment of the
comparison to previous work. The text of this new section is below. As
suspected by the careful review, there does exist some tension with the
narrowband photometry and the ALES spectrum of HR~8799~c. In addition to
the new subsection 2.6 we have also updated the abstract and conclusion
sections.
    Figure \ref{fig:final_spectra} compares our ALES measurements with
    previous thermal-IR measurements in the literature for HR~8799~c, d,
    and e. \textbf{To quantitatively compare our ALES measurements to
    literature measurements with wider bandwidths than our spectral
    channels, we calculate synthetic photometry using our ALES spectra
    and cryogenic filter traces provided by the Spanish Virtual
    Observatory \citep{Rodrigo2012, Rodrigo2020}. Since the NIRC2
    $L^{\prime}$ band extends into the vAPP absorption band where we do
    not have ALES measurements, we interpolate through the vAPP
    absorption band to the $3.1~\mu\mathrm{m}$ synthetic photometry
    point. This is a reasonable interpolation because \citet{Skemer2014}
    observed no significant absorption through these wavelengths. We
    cannot synthesize a photometric measurement for the Br-$\alpha$
    narrowband filter photometry presented by \citet{Currie2014}, or for
    the LNB1 and LNB2 filters presented by \citet{Skemer2014} as these
    filters all have narrower bandwidths than the ALES spectral
    channels.}

    \textbf{We use a Monte Carlo approach to propagate correlated
    uncertainty in the ALES measurements to the synthetic photometry.
    First, the spectrum of each planet is modeled as a multi-dimensional
    Gaussian distribution with means determined by our spectra and
    covariance estimated using the method of \citet{Greco2016}.  Next,
    photometry is measured for each of 100 draws from these
    distributions and the uncertainty taken as the standard deviation of
    the measurements. Table \ref{table_photometry} lists the results.}

    \textbf{Our flux scaling and photometry for the system is consistent
    with photometry presented by \citet{Currie2014}, the ALES
    $L^{\prime}$ measurements appearing a bit low for planet c, a bit
    high for planet d, and nearly the same for planet e. For planets
    c and d, we can also compare to the LMIRCam-LNB5 and LNB6
    measurements from \citet{Skemer2014}. For planet c there exists some
    tension, with the ALES measurements fainter by
    2.35$\sigma$ and 1.95$\sigma$ for LNB5 and LNB6, respectively. For
      planet d, the ALES measurements seem consistent with the previous
      results.}


>> Figure 6 : 18/ There appears to be a large number of outliers in the
>> different spectra, especially for HR8799e. I recognize the difficulty
>> of the spectral extraction, but I wonder if a reduced chi2 was
>> computed for the spectra presented in this work and if the error bars
>> might need to be inflated as a result.

Rather than reduced chi2, in Table 2 we prefer to provide both the chi2
and the degrees of freedom for each fit. These can be combined to
calculate reduced chi-square, which for HR~8799~c and the best-fit
Barman/Brock models results in chi2_R=1.4. Scaling error bars to produce
a chi2_R=1 implicitly assumes you trust your model, and for directly
imaged planets models have not attained this level of accuracy.

We are confident that our bootstrapping approach to estimating random
errors is sound, producing honest and accurate errorbars. ALES is closer
to critically sampled in the wavelength dimension than some of other IFS
instruments meaning there is less instrumental correlation and the
spectra can have the tendency to appear less smooth. We have modified
the text to emphasize that our errorbars do not include contributions
from systematic issues. The text now includes:
    "The standard deviation of measured fluxes at each wavelength is the
    $1\sigma$ error due to random noise.  Bootstrapping cannot be used
    to estimate systematic or persistent issues with the data. The
    scatter seen in the spectrum HR~8799~e, may indicate that the data
    are influenced by residual speckle noise, especially toward shorter
    wavelengths."


>>
>> Section 3. Atmospheric Model Fitting
>> Section 3.2. Fitting Approach
>>
>> 20/ Line 559: A summary table of the different grids with their
>> respective bounds, sampling, and priors would be helpful.

We have reorganized and added to section 3.2 to put the relevant
information in one place and to add clarity. We also added a the
requested table.

>>
>> Section 3.3. Model Fitting Results 21/ Line 600-602 "Systematic
>> differences between the models dominate our parameter uncertainty.
>> While within a model family, allowed parameter ranges typically span
>> only one grid-cell, [...]" Since there is no parameter uncertainty in
>> Table 1, are the "allowed parameter ranges" referring to the scatter
>> of the estimated values between the 3 planets? Are the planets
>> expected to be the same?

We have added  note to the text to explain that the "allowed parameter
ranges" refers to the $\Delta\chi^2$=1 surface. The paragraph now reads:
    Systematic differences between the models dominate our parameter
    uncertainty.  While within a model family, allowed parameter ranges
    \textbf{(that is, the $\Delta\chi^2$=1 surface)} typically span only
    one grid-cell, between the different models temperatures for planet
    c span $\sim1200$ to $1500~\mathrm{K}$, temperatures for planet
    d span $\sim1100$ to $1400~K$, and temperatures for planet e span
    $\sim1100$ to $1600~\mathrm{K}$.  Surface gravity has less variance
    between the models, constrained at the 0.1 dex level.  Best fit
    planet radii span 0.65 to 0.91~$R_{\mathrm{Jup}}$ for planet c, 0.62
    to 1.27~$R_{\mathrm{Jup}}$ for planet d, and 0.5 to
    1.19~$R_{\mathrm{Jup}}$ for planet e.

>>
>> 22/ Line 617 "resulting values span only 0.09dex"
>> 0.09dex is still >20% error, which is not technically insignificant.
>>   Please comment on why this difference might not be important. It
>>   might help to translate the luminosity difference into a mass
>>   error.
>>

We thank the reviewer for the suggestion. We now comment on the mass/age
error implied by the luminosity uncertainty. The relevant paragraph now
reads:
    "Table \ref{modelsSummary} reports the inferred bolometric
    luminosity of each planet. To derive the planet luminosity, a hybrid
    approach was employed utilizing observed flux measurements wherever
    possible and integrating under the best-fit model atmosphere at
    wavelengths between and beyond the measured bands. The uncertainty
    in the luminosity estimate is dominated by the choice of atmospheric
    model family, yet the resulting values span only 0.09 dex, a very
    small uncertainty compared to the predictions of evolutionary models
    ---resulting in a mass error of $\lesssim1~M_{\mathrm{Jup}}$ for
    a given age, or an age error of less than 10~Myr for a planet of
    a given mass for the \citet{Baraffe2003} models (See Figure
    \ref{evoPlots}). The result suggests that luminosity is not
    particularly sensitive to the choice of well scaled model,
    especially in this case where we have broad wavelength coverage near
    the peak of each planet's spectral energy distribution."

>> Table 1:
>> 23/ The chi2 values are really large. Is this why no error bars are
>> given in Table 1? Have you tried to inflate the error bars of the
>> spectra?
>>

The referee is correct that the chi^2 values in the table titled "Model
Fits to HR~8799~c, d, and e" are quite large. However, the best fit
Barman/Brock model for HR~8799~c has a chi^2/dof of 1.4, which isn't
crazy relative to other fits in the literature. As mentioned above,
scaling errorbars to provide a best fit chi2_R=1 implies extreme
confidence in the models, which isn't the case here.  Consequently, we
prefer to not scale our errorbars. Uncertainty ranges on fitted
parameters are not listed because a single grid step in any parameter
changes the \chi2 by more than 1.  We think the variation of parameters
between the model families is a fair representation of the uncertainty
due to systematics. This is now further emphasized in the updated text
as outlined in our response to question 21 above.

>> Section 4. - Discussion Section 4.1.  24/ There appears to be only
>> one subsection in this discussion section
>> 4.1. Please remove it or add another subsection 4.2.
>>
We removed the subsection heading.

>> 25/ lines 628-629: "Constrained parameters include system age
>> (33+7-13 Myr or 90+381-50 Myr, Baines et al. 2012)" This reference
>> might be outdated.  I believe that the age of the system is thought
>> to be around 40Myr, possibly younger. The 90+381-50Myr range appears
>> very unlikely given our knowledge of the system. Please explore other
>> references such as Bell 2015
>> ( https://ui.adsabs.harvard.edu/abs/2015MNRAS.454..593B/abstract) or
>> see the introduction of Brandt 2021
>> https://ui.adsabs.harvard.edu/abs/2021ApJ...915L..16B/abstract and
>> references therein.
>>
Since the arrival of Gaia EDR3 data, the evidence for membership in
either the Columba or \beta Pic moving groups has eroded. This is neatly
discussed in the appendix to Faramaz et al.  2021; The ages suggested by
Bell et al 2015 and those used and cited by Brandt et al. 2021 are
likely the ones that are out of date.  However, the Baines et al. 2012
measurement is based on an interferometric measurement of the stellar
radius facilitating an abnormally strong stellar age constraint
independent of moving group membership.

We agree, given the dynamical mass and luminosity contraints on the
planets, that some parts of the older age range are not likely for the
HR~8799 system.  We wish to simultaneously use age, mass, and luminosity
constraints.  We added a new figure (now Figure 8) to illustrates how
the multiple constraints intersect and how this works out. In
particular, the mass constraints do not rule out a significant portion
of the younger shoulder of the older age mode.

>> 26/ Line 650-653 "This process was repeated using a Gaussian
>> distributed mass constraint approximating the results of Brandt et
>> al.  (2021) and no significant change to the distributions resulted,
>> most likely because of our luminosity constraint." I would strongly
>> suggest for the authors to show a figure of Luminosity vs age
>> (typical evolutionary model plot, or alternatively mass vs age)
>> highlighting which part of the parameter space satisfies the
>> luminosity constraint. In particular, I imagine that the limited mass
>> range explored in the Monte Carlo probably makes older ages very
>> unlikely (more so than the luminosity constraint). While using the
>> Brandt et al 2021 mass range is understandable, the choice of
>> 0.5-10Mjup is unclear.  Please justify. Also please explicitly quote
>> the mass range from Brandt et al. 2021.

We have added a new figure (now Figure 8), which shows age vs.
luminosity with curves of constant mass, and mass vs luminosity with
curves of constant age. We overplot the age and mass constraints that we
use for HR~8799. From these plots you can see that the older age range
is largely ruled out by the mass contraints, but not entirely. In
addition to the new Figure 8, we have modified the text to indicate that
the 0.5 to 10Mjup range is used to be consistent with early dynamical
constraints on the system. We also state the mass range used based on
the Brandt et al. 2021 results.

The text now reads:
    Planet masses were sampled from a uniform distribution spanning 0.5
    to 10~$M_{\mathrm{Jup}}$, consistent with dynamical constraints
    \citep[e.g.,][]{Fabrycky2010}. Since the allowed luminosity ranges for
    each planet are similar, we used a single range for all planets,
    spanning $\log_{10}(\frac{L_{\mathrm{bol}}}{L_{\odot}})$=-4.71 to -4.61.
    The intersection of these constraints on the \citet{Baraffe2003}
    evolutionary models are plotted in Figure \ref{evoPlots} as an example.

    The results of our Monte Carlo sampling are displayed in Figure
    \ref{evopredictionsFig}. We repeated the sampling exercise using
    a Gaussian distributed mass constraint approximating the results of
    \citet[][$M=9.6\pm1.8~M_{\mathrm{Jup}}$]{Brandt2021} and no significant
    change to the resulting distributions resulted. 

>>
>> 27/ Figure 9: Only a S_med value is referenced for the Greenbaum 2018
>> best fit model, is there a P_ct value for comparison?

The relevant model presented in Greenbaum et al 2018 was actually first
presented in Konopacky et al. 2013, so we have adjusted the citation in
a few locations throughout the text. The P_ct value used for this model
was 4 bars, meaning less extended than the models we use. We have
updated the text and the figure to include this information.

The Discussion now includes:
    "Additional atmospheric model parameters are necessary to provide
    improved fits.  In \citet{Konopacky2013} a Phoenix model from the same
    family as the Barman/Brock models used here is fit to higher resolution
    K-band spectroscopy of HR~8799~c. The atmospheric model, with
    $T_{\mathrm{eff}}=1100$~K and $\log(g)=4.0$, is consistent with the
    predictions of hot-start evolution models, and matches low-resolution
    spectroscopy and the broadband SED reasonably well
    \citep{Greenbaum2018}. In addition to cloud top pressure and median
    grain size, the \citet{Konopacky2013} model also adjusts the C/O ratio
    in the planetary atmosphere. Figure \ref{EvocolumnFig} compares our
    results with the Phoenix model of \citet{Konopacky2013}."

>>
>> 28/ Patchy clouds have been suggested to explain the spectra of other
>> directly imaged planets, it would be interesting to discuss the
>> effect of patchy/homogeneous cloud models in the context of this
>> analysis.
We have added a paragraph to the discussion, which reads:
    "Our analysis does not utilize models with a cloud
    coverage/patchiness parameter, yet some previous studies suggest that
    this may be important for the HR~8799 planets
    \citep[e.g.,][]{Currie2014, Skemer2014}. For HR~8799~c, our fits in
    Figures \ref{HR8799columnFig} and \ref{EvocolumnFig} show that matching
    the zJ band emission while simultaneously fitting longer wavelengths is
    challenging. One way to enhance emission from the z through J bands is
    with cloud patches \citep{Marley2010}."

>>
>> Section 5. - conclusion
>> 29/ Line 736: contrain -> constrain
>>
Fixed.


==> referee_comments.txt <==
We thank the referee for their careful reading and positive review of
our manuscript. Below we outline how we have updated the text in
response to each of the concerns raised.

>> Abstract:
>> 1/ Line 15-17 "Here we present the first L-band spectroscopic
>> observations of HR 8799 d and e and the first low-resolution wide
>> bandwidth L-band spectroscopic measurements of HR 8799 c." Do you
>> maybe mean the first "the first L-band spectroscopic observations of
>> HR 8799 e and the first low-resolution wide bandwidth L-band
>> spectroscopic measurements of HR 8799 c and d"? Figure 6 shows that
>> both HR8799cd have narrow band measurements from Skemer et al.  2014.

We thank the referee for their attention to detail. We would like to
distinguish between spectroscopy and narrow band photometry. Planet
c has been targeted for spectroscopic observations within the L-band by
Janson et al. 2010 and Wang et al. 2018.  We now explicitly cite these
works in the introduction, consistent with the reviewers suggestion to
add detail to that section.

The text now reads:
    In this paper, we present the first L-band spectroscopy of
    HR~8799~d, and e.  For HR~8799~c some previous spectroscopic
    observations exist at these wavelengths, including the early work of
    \citet{Janson2010} presenting three spectral channels covering
    a small range of the atmospheric window, and the high-resolution
    work presented by \citet{Wang2018}. We present the first broadband
    low-resolution spectroscopy of HR~8799~c in the L-band.
    

>>
>> Section 1. - Introduction 2/ The introduction is good, but remains
>> fairly general. Given the focus of this work, a more thorough review
>> of the literature on the atmospheres and the clouds of the HR8799
>> planets could be useful. This should probably include Bonnefoy 2016
>> ( https://ui.adsabs.harvard.edu/abs/2016A%26A...587A..58B/abstract
>> ) and Greenbaum 2018
>> ( https://ui.adsabs.harvard.edu/abs/2018AJ....155..226G/abstract) for
>> example.  Additionally, this work emphasizes the use of evolutionary
>> models to constrain atmospheric parameters that are otherwise subject
>> to systematics (ie small radii problem). My impression is that this
>> idea has been used before, so it could be beneficial to highlight
>> past work on the topic and the specificities of the approach taken
>> here. For example, Rajan et al. 2017
>> ( https://ui.adsabs.harvard.edu/abs/2017AJ....154...10R/abstract)
>> used evolutionary models to constrain the radius of 51 Eridani b:
>> "E.g. In an attempt to circumvent this issue, while modeling the SED
>> we adopted a Bayesian prior probability density function for the
>> radius in the form of a Gaussian centered on the expected radius from
>> evolutionary models (green line in Figure 12), with the width chosen
>> to include the radius of Jupiter."
>>
We added to the introduction to address these concerns.

To emphasize earlier work on the HR~8799 planets, the text now reads:
    Even so, model fits to data are plagued by degeneracies between
    temperature, gravity, cloudiness, and chemistry
    \citep[see][]{Currie2014}. Cloud structure in particular is
    confounding because of the complex physics governing cloud formation
    (and dissipation) and because of the number of parameters needed to
    describe them, including cloud thickness, cloud coverage
    (patchy/homogeneous), cloud particle size distribution, and cloud
    composition, amongst others. \textbf{For the HR~8799 planets in
    particular, models with either homogeneous cloud coverage and small
    grain size \citep[e.g.,][]{Bonnefoy2016, Greenbaum2018} or patchy
    cloud models \citep[e.g.,][]{Skemer2014} can provide reasonable fits
    to the data.} 

and further down:
    \textbf{Many previous studies have appealed to evolutionary models
    to constrain their atmospheric modeling efforts
    \citep[e.g.,][]{Barman2011a, Marley2012, Rajan2017, Brock2021}. In
    Section \ref{sec:discussion} we develop a Monte Carlo approach to
    generating quantitative priors for atmospheric model fitting. This
    approach incorporates the details of constraints on system
    parameters such as age, mass, and luminosity, and results in priors
    that can be directly tied to different evolutionary models.}

    \textbf{For the HR~8799 planets, we point out that the luminosity of
    each, with such broad spectroscopic coverage, is tightly constrained
    ---depending little on the choice of well-scaled atmospheric model
    used to interpolate between observations and extrapolate beyond
    them. We use this luminosity together with constraints on system age
    and planet masses, to show that the predictions of hot-start
    luminosity models are narrowly peaked in effective temperature,
    surface gravity, and radius.}

Reviewer:
>> Section 2. - Observations and data reduction 3/ Lines 170-173:
>> "Additionally, since the dgvAPP360 response is tip/tilt invariant,
>> and because our thermal-IR exposure times are short, we are able to
>> increase contrast with post-processing shift and add techniques" This
>> sentence is somewhat unclear to me. What are the limiting noise
>> terms? Are quasi-static speckles not an issue? They generally don't
>> disappear when combining images.

In this section we state the advantages of using a dgvAPP360 coronagraph
that are properties of pupil plane coronagraphs. The two main advantages
are 1) we don't suffer from a worse coronagraphic performance when there
is a drift in the star location and 2) we know the location of the star
during the observing sequence very well, so we can better stack frames.
The first advantage results in less (quasi-static) speckles near the
star when the star moves compared to focal-plane coronagraphs, the
second advantage helps with the thermal background related photon noise.
Both were not well explained in the previous paragraph. We changed it in
the manuscript to: 
    "Since the dgvAPP360 response is tip/tilt invariant, drifts in the
    PSF location during observing do not result in a loss of
    performance, i.e. dark zone contrast. Additionally, the location of
    the star is known in every frame. This is ideal because with our
    short thermal-IR exposure times we are able to increase contrast
    with post-processing shift and add techniques."

>>
>> 4/ Line 180: "as described below" Are you referring to section 2.3?
>> Please be explicit for easier reference. Additionally, it would help
>> if the "two instrument related issues" that are referenced here were
>> named since it seems unclear from the remainder of the manuscript
>> what these two issues are.

We changed "as described below" to "as described in Section 2.3".  We
changed the 'two issues' to one issue and rewrote section 2.3. The issue
and the rewrite are described in our commentary on referee comment 6.
And we added a sentence:
    "This issue is the movement of the stellar PSF and associated
    structures with respect to non-uniform thermal background."

>> Section 2.2 5/Lines 253-254: "Cubic interpolation was used on each
>> spectrum to extract the same wavelengths at each position"
>> A quadratic wavelength solution was mentioned before. Is it quadratic
>> or cubic, or maybe this refers to something else? Please clarify.
>>
We are grateful for the opportunity to clarify. The text now reads as
follows:
    "A quadratic wavelength solution, \textbf{mapping pixel position to
    wavelength}, was fit to each spectrum using the peak pixel for each
    narrowband wavelength filter image and the corresponding wavelength
    from a cryogenic filter trace. \textbf{Since each of the
    microspectra are not sampled in exactly the same way by the pixels
    of LMIRCam, in order to produce a spectral cube with constant
    wavelength at each slice}, cubic interpolation was used on each
    spectrum to extract the same wavelengths at each position."

>>
>> Section 2.3 6/ Line 269-285: This paragraph is a little confusing. Is
>> the issue that the background was assumed to be constant when
>> planning the observation, but it appeared to be temporally variable?
>> Concerning the flexure in the instrument as a possible culprit, note
>> that there is no flexure in Keck/NIRC2 but it also has significant
>> spatial and time variability of its background at L/M band.
>> Otherwise, it might help to clarify what is moving with respect to
>> what. I imagine there are different backgrounds (thermal background
>> from the different parts of the instrument, the telescope, and the
>> sky) and different potentially moving parts (detector, the lenslet
>> array, the pointing etc.). For example, what term is dominating the
>> background budget and which background ends up being variable? If
>> there is flexure, are the micro spectra moving on the detector and
>> complicating the spectral cube extraction?  On line 280, please be
>> more specific about "the aberrations discussed above". From lines
>> 180-185, the sky background is specifically referenced as being the
>> issue, but the sky background should be spatially uniform (although
>> time variable) so it is difficult to imagine how the PSF moving would
>> be a significant issue for its subtraction?

The paragraph is indeed a bit confusing. We will use this comment to
clarify section 2.3 and discuss how we modified it. 

First, a general remark about the thermal background. The thermal
background as seen by the ALES detector is spatially varying as
mentioned in the second-to-last paragraph of section 2.2 when discussing
the lenslet flat. The intensity of the background is also changing in
time. The spatial variations are scaling in time with the time
variability. The relative spatial variability is fixed. So this is
similar to the situation at Keck/NIRC2 as mentioned by the referee. 

We discuss the flexure (= movement of the lenslet array in the wheel)
because it seems it is a contributor to the movement of the stellar PSF
with respect to the spatial variations in the thermal background.
A possible second contributor is the atmospheric dispersion separating
the visible star that remains fixed by the AO, and the Thermal-IR star
which will move along the position of the star in the y direction.
Again, the relative intensity of the spatial variations in the thermal
background are stationary in time, so the mentioned 35 mas and 70 mas
movement of the stellar PSF in x and y is with respect to the thermal
background structures.

Now we can answer the question of the referee "Is the issue that the
background was assumed to be constant when planning the observation, but
it appeared to be temporally variable?" The issue is that the background
was assumed to be spatially constant (not temporally constant) when we
chose not to nod. Then the movement of the star would not have been an
issue. 

This brings us to the core problem that this data set has. Because the
thermal background is stable with respect to the detector (except for
intensity) while the star moves, any ADI procedure will not remove the
background properly.  Normally you would then remove the background
first, but we have (by observation design) a limited number of frames.
This is why we use the data reduction scheme as described in Fig. 1.
So, to remove the background with lower noise we use the science frames
as background, rather than the 99 frames.  This is possible because we
can also remove the stellar PSF, to estimate the background underneath
the star, and we can use time separation to remove the planet signal
from our background estimate. What you then get are background
subtracted, average star subtracted frames that could be used for ADI.

There are two additional problems with this approach. First, there are
structures co-moving with the star (see Fig 2). Second, there are still
static structures in the background (see Fig. 3). The second problem can
not be solved without solving the first problem.  For the first problem
we decide to just take them into account in our star model. To do this,
we subtract the 99 background frames from the science frames and average
them in time. We do get a clear structure on both sides of the star,
some speckles and a ghost (see Fig. 2). Then we can fit this model and
subtract it from every science frame.  This works well because the
additional structures all scale with the PSF intensity and are mostly
constant in time.  For the second problem we fit a 3rd order polynomial
to every row and column. 

From this perspective, we changed section 2.3 to clarify the points
mentioned above.


>>
>> 7/ Lines 301-304: "While these background frames introduce noise at
>> the planet locations, the background noise is much lower than the
>> stellar photon noise." I would suggest writing "the additional
>> background noise from the subtraction" since it is later said that
>> "the residuals at the locations of HR 8799 c and d are dominated by
>> the thermal background" (Line 430), which could seem inconsistent.
>>

We added the suggested line "the additional background noise from the
subtraction".  To reduce confusion we removed "While these background
frames introduce noise at the planet locations". 


>> 8/ Lines 324-325: "This method of background subtracting" => This
>> method of background subtraction
>>

We changed "This method of background subtracting" to "This method of
background subtraction"

>> 9/ Lines 324-327: "This method of background subtracting results in
>> cubes with a subtracted star and background, where the background is
>> calculated from the science frames themselves." It would help to
>> start the paragraph/section with this description, that the main idea
>> is to perform a background subtraction from the science frames
>> themselves.

The second paragraph in section 2.3 now clearly explains why the motion
in the stellar PSF and the limited number of background frames result in
our choice to use the science frames as background. We think that the
changes of section 2.3 will make it clear to the reader as well.


>> Additionally, a 30min selection criterion is used to avoid self-
>> subtraction, which is likely the self-subtraction of the planet
>> signal from the planet leaking into the background model. However,
>> given that the evolution of the paralactic angle is not constant,
>> would a criterion on the rotated angle (similar to ADI) or the
>> displacement of the planet not be better suited?

The authors agree that a constant change in parallactic angle could be
better suited. However, the evolution of the parallactic angle is close
to constant during the observations. When fitting a line through the
change of the parallactic angle in time, the largest deviation from this
line is 5 degrees for a single frame. For a 30 minute window, this is
similar. We calculate that three 30 minute windows have 24, 30, and 24
degrees change in time.  Therefore we argue that the impact of this
slightly less optimal approach is minimal.

We changed the text to: 
    "We note that the change of the parallactic angle with time during
    the observations is relatively constant, with 24, 30, and 24 degrees
    change in three 30 minute windows. From the time separated frames we
    calculate 10 PCA components."


>>
>> 10/ Lines 336-337: "While the improvement is less than what could be
>> expected from photon noise alone, [...]" This statement compares the
>> two methods of background subtraction. How is the expected
>> improvement calculated from photon noise alone? The difference
>> between the two methods appears to be the modeling of the time
>> variability of the background, which is not photon noise.
>>

Here we compare the background subtraction using a background estimate
from the (binned) science data with using only the 99 background frames.
As stated before, the reason we use the science data as background
estimate is that we have many more frames (1300 vs 99), which means that
we are less influenced by the photon noise related to the thermal
background. As stated in the paper, this method decreases the standard
deviation of the background by 10%. We regret creating confusion about
the time variability of the background, as this is not the reason of
using the science frames to calculate the background. 

We have rewritten Section 2.3 to clear up the confusion regarding the
background, see comment 6. We also removed "While the improvement is
less than what could be expected from photon noise alone" as it is
confusing. The result we focus on is the reduction in noise in the
background when using the science data background estimate.   


>> 11/ Lines 343-345: "structures are faint (1-10 counts) and originate
>> from the spectral cube extraction." Could you quickly describe what
>> aspects of the spectral extraction is causing the issue?

This line and the following sentences did not combine to communicate
effectively what we meant. We updated the text, which now reads as
follows:
    "originate from the way in which the ALES microspectra intersect the
    different channels of the LMIRCam detector"

>>
>> 12/ Lines 371-373: "The Gaussian has a standard deviation of 5 pixels
>> (FWHM = 11.8 pixels) and we mask the locations of the HR 8799 planets
>> and the star." How is the smoothed frame interpolated at the location
>> of the planet?

The masked values are not taken into account because we mask them to NaN
values. The code uses python astropy.convolution and it replaces the
values with the interpolated values. Because the FWHM is much larger
than the mask diameter, it should give a good average of the surrounding
background.

For clarification we changed the sentence to:
    "The Gaussian has a standard deviation of 5 pixels (FWHM = 11.8
    pixels) and we mask the locations of the HR~8799 planets and the
    star with NaN values.  These NaN values were interpolated over using
    Astropy.convolve \citep{astropy2013} to retrieve an estimate of
    global structures in the background inside the mask."

>>
>> Section 2.4. - Spectral extraction
>> 13/ Line 418 "BT-Settle" -> BT-Settl

We changed "BT-Settle" to "BT-Settl"

>>
>> 14/ Lines 383-386: "For each planet and each wavelength bin we
>> optimize the planet location and amplitude by evaluating the Hessian
>> at the planet location in a circular aperture with a diameter of
>> 7 pixels." If the planet position is fitted for in each wavelength
>> separately, the spectra could be biased by neighboring speckles
>> pulling the PSF model away from its true location. Can the position
>> of the planet be jointly estimated from the entire cube?

It is possible that speckles influenced the location of the PSF.
However, we find that the distribution of the retrieved locations has
a standard deviation of 0.4 pixels for HR 8799 c and d, and 0.6 pixels
in HR 8799 e.  The resulting flux loss for a PSF that is masked with
a circular aperture of 7 pixels with a shift of 0.6 pixels is around 8%.
We have added this to the manuscript in Section 2.5. We note that the
effect is larger for HR 8799 e, which is closest to the star. However,
this is smaller than the error bars in the retrieved flux calculated
from bootstrapping. Therefore, we don't think that estimating the planet
position for the entire cube will result in a significantly different
spectrum.

>>
>> Section 2.5 15/Final sensitivity (lines 426-445) and final spectra
>> (lines 448 -477) could belong to separate subsections.  I would
>> suggest moving lines 448 -477 to the previous subsection 2.4 as it is
>> the continuation of the spectral extraction.
>>

We switched lines 426-445 to be section 2.4, and the spectral extraction
to be section 2.5. This way we first mention the sensitivity and then go
on to the spectral extraction, which is now section 2.5 plus the
mentioned lines 448 -477. 

>> 19/ Appendix B does not appear to be referenced in the text, which
>> could be added in this section.

We now mention Appendix B in section 2.5

>> 16/ Lines 451-454: "Our ALES measurement of HR 8799 c is lower than
>> the narrowband photometry presented by Skemer et al. (2014) but with
>> overlapping uncertainties." I do not believe that the uncertainties
>> appear to be overlapping in the upper panel of Figure 6. The spectral
>> resolution of the two spectra is different so the error bars should
>> really be compared on the estimated broadband flux.  I suspect the
>> discrepancy is significant, which could indicate a flux calibration
>> issue with this work or Skemer 2014.  This comment also applies to
>> the comparison of the spectra of HR8799de with the literature values,
>> please make sure to compare error bars of quantities corresponding to
>> the same wavelength range.
>>
>> 17/ Lines 467-469: "In principle, narrow line emission (Br-alpha)
>> could experience some dilution in our measurements compared to the
>> narrowband photometry." This appears like an important caveat indeed,
>> which appears to make the previous statement about the tension with
>> the Currie et al 2014 HR8799e unwarranted.
>>
The reviewer is absolutely correct and we are grateful for the
opportunity to provide a more accurate comparison. We created subsection
2.6 and Table 1 to organize our more detailed treatment of the
comparison to previous work. The text of this new section is below. As
suspected by the careful review, there does exist some tension with the
narrowband photometry and the ALES spectrum of HR~8799~c. In addition to
the new subsection 2.6 we have also updated the abstract and conclusion
sections.
    Figure \ref{fig:final_spectra} compares our ALES measurements with
    previous thermal-IR measurements in the literature for HR~8799~c, d,
    and e. \textbf{To quantitatively compare our ALES measurements to
    literature measurements with wider bandwidths than our spectral
    channels, we calculate synthetic photometry using our ALES spectra
    and cryogenic filter traces provided by the Spanish Virtual
    Observatory \citep{Rodrigo2012, Rodrigo2020}. Since the NIRC2
    $L^{\prime}$ band extends into the vAPP absorption band where we do
    not have ALES measurements, we interpolate through the vAPP
    absorption band to the $3.1~\mu\mathrm{m}$ synthetic photometry
    point. This is a reasonable interpolation because \citet{Skemer2014}
    observed no significant absorption through these wavelengths. We
    cannot synthesize a photometric measurement for the Br-$\alpha$
    narrowband filter photometry presented by \citet{Currie2014}, or for
    the LNB1 and LNB2 filters presented by \citet{Skemer2014} as these
    filters all have narrower bandwidths than the ALES spectral
    channels.}

    \textbf{We use a Monte Carlo approach to propagate correlated
    uncertainty in the ALES measurements to the synthetic photometry.
    First, the spectrum of each planet is modeled as a multi-dimensional
    Gaussian distribution with means determined by our spectra and
    covariance estimated using the method of \citet{Greco2016}.  Next,
    photometry is measured for each of 100 draws from these
    distributions and the uncertainty taken as the standard deviation of
    the measurements. Table \ref{table_photometry} lists the results.}

    \textbf{Our flux scaling and photometry for the system is consistent
    with photometry presented by \citet{Currie2014}, the ALES
    $L^{\prime}$ measurements appearing a bit low for planet c, a bit
    high for planet d, and nearly the same for planet e. For planets
    c and d, we can also compare to the LMIRCam-LNB5 and LNB6
    measurements from \citet{Skemer2014}. For planet c there exists some
    tension, with the ALES measurements fainter by
    2.35$\sigma$ and 1.95$\sigma$ for LNB5 and LNB6, respectively. For
      planet d, the ALES measurements seem consistent with the previous
      results.}


>> Figure 6 : 18/ There appears to be a large number of outliers in the
>> different spectra, especially for HR8799e. I recognize the difficulty
>> of the spectral extraction, but I wonder if a reduced chi2 was
>> computed for the spectra presented in this work and if the error bars
>> might need to be inflated as a result.

Rather than reduced chi2, in Table 2 we prefer to provide both the chi2
and the degrees of freedom for each fit. These can be combined to
calculate reduced chi-square, which for HR~8799~c and the best-fit
Barman/Brock models results in chi2_R=1.4. Scaling error bars to produce
a chi2_R=1 implicitly assumes you trust your model, and for directly
imaged planets models have not attained this level of accuracy.

We are confident that our bootstrapping approach to estimating random
errors is sound, producing honest and accurate errorbars. ALES is closer
to critically sampled in the wavelength dimension than some of other IFS
instruments meaning there is less instrumental correlation and the
spectra can have the tendency to appear less smooth. We have modified
the text to emphasize that our errorbars do not include contributions
from systematic issues. The text now includes:
    "The standard deviation of measured fluxes at each wavelength is the
    $1\sigma$ error due to random noise.  Bootstrapping cannot be used
    to estimate systematic or persistent issues with the data. The
    scatter seen in the spectrum HR~8799~e, may indicate that the data
    are influenced by residual speckle noise, especially toward shorter
    wavelengths."


>>
>> Section 3. Atmospheric Model Fitting
>> Section 3.2. Fitting Approach
>>
>> 20/ Line 559: A summary table of the different grids with their
>> respective bounds, sampling, and priors would be helpful.

We have reorganized and added to section 3.2 to put the relevant
information in one place and to add clarity. We also added a the
requested table.

>>
>> Section 3.3. Model Fitting Results 21/ Line 600-602 "Systematic
>> differences between the models dominate our parameter uncertainty.
>> While within a model family, allowed parameter ranges typically span
>> only one grid-cell, [...]" Since there is no parameter uncertainty in
>> Table 1, are the "allowed parameter ranges" referring to the scatter
>> of the estimated values between the 3 planets? Are the planets
>> expected to be the same?

We have added  note to the text to explain that the "allowed parameter
ranges" refers to the $\Delta\chi^2$=1 surface. The paragraph now reads:
    Systematic differences between the models dominate our parameter
    uncertainty.  While within a model family, allowed parameter ranges
    \textbf{(that is, the $\Delta\chi^2$=1 surface)} typically span only
    one grid-cell, between the different models temperatures for planet
    c span $\sim1200$ to $1500~\mathrm{K}$, temperatures for planet
    d span $\sim1100$ to $1400~K$, and temperatures for planet e span
    $\sim1100$ to $1600~\mathrm{K}$.  Surface gravity has less variance
    between the models, constrained at the 0.1 dex level.  Best fit
    planet radii span 0.65 to 0.91~$R_{\mathrm{Jup}}$ for planet c, 0.62
    to 1.27~$R_{\mathrm{Jup}}$ for planet d, and 0.5 to
    1.19~$R_{\mathrm{Jup}}$ for planet e.

>>
>> 22/ Line 617 "resulting values span only 0.09dex"
>> 0.09dex is still >20% error, which is not technically insignificant.
>>   Please comment on why this difference might not be important. It
>>   might help to translate the luminosity difference into a mass
>>   error.
>>

We thank the reviewer for the suggestion. We now comment on the mass/age
error implied by the luminosity uncertainty. The relevant paragraph now
reads:
    "Table \ref{modelsSummary} reports the inferred bolometric
    luminosity of each planet. To derive the planet luminosity, a hybrid
    approach was employed utilizing observed flux measurements wherever
    possible and integrating under the best-fit model atmosphere at
    wavelengths between and beyond the measured bands. The uncertainty
    in the luminosity estimate is dominated by the choice of atmospheric
    model family, yet the resulting values span only 0.09 dex, a very
    small uncertainty compared to the predictions of evolutionary models
    ---resulting in a mass error of $\lesssim1~M_{\mathrm{Jup}}$ for
    a given age, or an age error of less than 10~Myr for a planet of
    a given mass for the \citet{Baraffe2003} models (See Figure
    \ref{evoPlots}). The result suggests that luminosity is not
    particularly sensitive to the choice of well scaled model,
    especially in this case where we have broad wavelength coverage near
    the peak of each planet's spectral energy distribution."

>> Table 1:
>> 23/ The chi2 values are really large. Is this why no error bars are
>> given in Table 1? Have you tried to inflate the error bars of the
>> spectra?
>>

The referee is correct that the chi^2 values in the table titled "Model
Fits to HR~8799~c, d, and e" are quite large. However, the best fit
Barman/Brock model for HR~8799~c has a chi^2/dof of 1.4, which isn't
crazy relative to other fits in the literature. As mentioned above,
scaling errorbars to provide a best fit chi2_R=1 implies extreme
confidence in the models, which isn't the case here.  Consequently, we
prefer to not scale our errorbars. Uncertainty ranges on fitted
parameters are not listed because a single grid step in any parameter
changes the \chi2 by more than 1.  We think the variation of parameters
between the model families is a fair representation of the uncertainty
due to systematics. This is now further emphasized in the updated text
as outlined in our response to question 21 above.

>> Section 4. - Discussion Section 4.1.  24/ There appears to be only
>> one subsection in this discussion section
>> 4.1. Please remove it or add another subsection 4.2.
>>
We removed the subsection heading.

>> 25/ lines 628-629: "Constrained parameters include system age
>> (33+7-13 Myr or 90+381-50 Myr, Baines et al. 2012)" This reference
>> might be outdated.  I believe that the age of the system is thought
>> to be around 40Myr, possibly younger. The 90+381-50Myr range appears
>> very unlikely given our knowledge of the system. Please explore other
>> references such as Bell 2015
>> ( https://ui.adsabs.harvard.edu/abs/2015MNRAS.454..593B/abstract) or
>> see the introduction of Brandt 2021
>> https://ui.adsabs.harvard.edu/abs/2021ApJ...915L..16B/abstract and
>> references therein.
>>
Since the arrival of Gaia EDR3 data, the evidence for membership in
either the Columba or \beta Pic moving groups has eroded. This is neatly
discussed in the appendix to Faramaz et al.  2021; The ages suggested by
Bell et al 2015 and those used and cited by Brandt et al. 2021 are
likely the ones that are out of date.  However, the Baines et al. 2012
measurement is based on an interferometric measurement of the stellar
radius facilitating an abnormally strong stellar age constraint
independent of moving group membership.

We agree, given the dynamical mass and luminosity contraints on the
planets, that some parts of the older age range are not likely for the
HR~8799 system.  We wish to simultaneously use age, mass, and luminosity
constraints.  We added a new figure (now Figure 8) to illustrates how
the multiple constraints intersect and how this works out. In
particular, the mass constraints do not rule out a significant portion
of the younger shoulder of the older age mode.

>> 26/ Line 650-653 "This process was repeated using a Gaussian
>> distributed mass constraint approximating the results of Brandt et
>> al.  (2021) and no significant change to the distributions resulted,
>> most likely because of our luminosity constraint." I would strongly
>> suggest for the authors to show a figure of Luminosity vs age
>> (typical evolutionary model plot, or alternatively mass vs age)
>> highlighting which part of the parameter space satisfies the
>> luminosity constraint. In particular, I imagine that the limited mass
>> range explored in the Monte Carlo probably makes older ages very
>> unlikely (more so than the luminosity constraint). While using the
>> Brandt et al 2021 mass range is understandable, the choice of
>> 0.5-10Mjup is unclear.  Please justify. Also please explicitly quote
>> the mass range from Brandt et al. 2021.

We have added a new figure (now Figure 8), which shows age vs.
luminosity with curves of constant mass, and mass vs luminosity with
curves of constant age. We overplot the age and mass constraints that we
use for HR~8799. From these plots you can see that the older age range
is largely ruled out by the mass contraints, but not entirely. In
addition to the new Figure 8, we have modified the text to indicate that
the 0.5 to 10Mjup range is used to be consistent with early dynamical
constraints on the system. We also state the mass range used based on
the Brandt et al. 2021 results.

The text now reads:
    Planet masses were sampled from a uniform distribution spanning 0.5
    to 10~$M_{\mathrm{Jup}}$, consistent with dynamical constraints
    \citep[e.g.,][]{Fabrycky2010}. Since the allowed luminosity ranges for
    each planet are similar, we used a single range for all planets,
    spanning $\log_{10}(\frac{L_{\mathrm{bol}}}{L_{\odot}})$=-4.71 to -4.61.
    The intersection of these constraints on the \citet{Baraffe2003}
    evolutionary models are plotted in Figure \ref{evoPlots} as an example.

    The results of our Monte Carlo sampling are displayed in Figure
    \ref{evopredictionsFig}. We repeated the sampling exercise using
    a Gaussian distributed mass constraint approximating the results of
    \citet[][$M=9.6\pm1.8~M_{\mathrm{Jup}}$]{Brandt2021} and no significant
    change to the resulting distributions resulted. 

>>
>> 27/ Figure 9: Only a S_med value is referenced for the Greenbaum 2018
>> best fit model, is there a P_ct value for comparison?

The relevant model presented in Greenbaum et al 2018 was actually first
presented in Konopacky et al. 2013, so we have adjusted the citation in
a few locations throughout the text. The P_ct value used for this model
was 4 bars, meaning less extended than the models we use. We have
updated the text and the figure to include this information.

The Discussion now includes:
    "Additional atmospheric model parameters are necessary to provide
    improved fits.  In \citet{Konopacky2013} a Phoenix model from the same
    family as the Barman/Brock models used here is fit to higher resolution
    K-band spectroscopy of HR~8799~c. The atmospheric model, with
    $T_{\mathrm{eff}}=1100$~K and $\log(g)=4.0$, is consistent with the
    predictions of hot-start evolution models, and matches low-resolution
    spectroscopy and the broadband SED reasonably well
    \citep{Greenbaum2018}. In addition to cloud top pressure and median
    grain size, the \citet{Konopacky2013} model also adjusts the C/O ratio
    in the planetary atmosphere. Figure \ref{EvocolumnFig} compares our
    results with the Phoenix model of \citet{Konopacky2013}."

>>
>> 28/ Patchy clouds have been suggested to explain the spectra of other
>> directly imaged planets, it would be interesting to discuss the
>> effect of patchy/homogeneous cloud models in the context of this
>> analysis.
We have added a paragraph to the discussion, which reads:
    "Our analysis does not utilize models with a cloud
    coverage/patchiness parameter, yet some previous studies suggest that
    this may be important for the HR~8799 planets
    \citep[e.g.,][]{Currie2014, Skemer2014}. For HR~8799~c, our fits in
    Figures \ref{HR8799columnFig} and \ref{EvocolumnFig} show that matching
    the zJ band emission while simultaneously fitting longer wavelengths is
    challenging. One way to enhance emission from the z through J bands is
    with cloud patches \citep{Marley2010}."

>>
>> Section 5. - conclusion
>> 29/ Line 736: contrain -> constrain
>>
Fixed.

